Distance of PSR B0458+46 indicated by FAST HI absorption observations

The pulsar B0458+46 was previously believed to have a distance of about 1.3$~$kpc and to be associated with a nearby supernova remnant, SNR HB9 (G160.9+2.6). We observe the neutral hydrogen (HI) absorption spectrum of PSR B0458+46 by using the Five-hundred-meter Aperture Spherical radio Telescope (FAST), and detect two absorption lines at radial velocities of $V_{\rm LSR} = {-7.7}~{\rm km~s}^{-1}$ and $-28.1~{\rm km~s^{-1}}$. Based on the Galactic rotation curve with a modification factor correcting for the systematic stream in the anticenter region, we derive the kinematic distance of the farther absorption cloud, which is found to be located $2.7^{+0.9}_{-0.8}$ kpc away, just beyond the Perseus Arm. We also obtain a direct distance estimation of the absorption clouds, being $2.3_{-0.7}^{+1.1}$ kpc, based on a comparison of their velocity with the HI emission in the Perseus and Outer Arms that was well-defined by recently measured parallax tracers. As a result, we conclude that PSR B0458+46 should be located beyond the Perseus Arm, with a lower limit distance of 2.7 kpc, and therefore not associated with SNR HB9. The doubled distance indicates a deficiency of thermal electrons in the immediate outer Galaxy, with much less density than current models predict. Additionally, we detect a new high-velocity HI cloud in the direction of this pulsar.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> LEGACY/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> readme-fastHIabs.txt <==
LATEX:

main file: fastHIabs.tex
bibliography files: fastHIabs.bib, fastHIabs.bbl

figures in the paper:
The .pdf figures are all in the directory 'figs' include:
   -fig1.pdf, fig2.pdf, fig3a.pdf, fig3b.pdf, fig4.pdf, fig5.pdf, 
   -figA1a.pdf, figA1b.pdf, figB1.pdf


Diretory 'LEGACY' is the default one of MNRAS

